IRIS-HEP Strategic Plan for the Next Phase of Software Upgrades for HL-LHC Physics

The quest to understand the fundamental building blocks of nature and their interactions is one of the oldest and most ambitious of human scientific endeavors. CERN's Large Hadron Collider (LHC) represents a huge step forward in this quest. The discovery of the Higgs boson, the observation of exceedingly rare decays of $B$ mesons, and stringent constraints on many viable theories of physics beyond the Standard Model (SM) demonstrate the great scientific value of the LHC physics program. The next phase of this global scientific project will be the High-Luminosity LHC (HL-LHC) which will collect data starting circa 2029 and continue through the 2030s. The primary science goal is to search for physics beyond the SM and, should it be discovered, to study its implications. In the HL-LHC era, the ATLAS and CMS experiments will record around 100 times as many collisions as were used to discover the Higgs boson (and at twice the energy). Both NSF and DOE are making large detector upgrade investments so the HL-LHC can operate in this high-rate environment. Similar investment in software R&D for acquiring, managing, processing and analyzing HL-LHC data is critical to maximize the return-on-investment in the upgraded accelerator and detectors. This report presents a strategic plan for a possible second 5-year funded phase (2023 through 2028) for the Institute for Research and Innovation in Software for High Energy Physics (IRIS-HEP) which will close remaining software and computing gaps to deliver HL-LHC science.

==> images/cmssw-cvs-authors-per-month.dat <==
#YY MM UNIQUE_AUTHORS
#2006 09 2
#2006 10 4
#2006 11 2
2006 12 130
2007 01 130
2007 02 182
2007 03 230
2007 04 218
2007 05 222
2007 06 223
2007 07 253
2007 08 229
2007 09 242
2007 10 258
2007 11 233
2007 12 229
2008 01 219
2008 02 264
2008 03 271
2008 04 297
2008 05 274
2008 06 278
2008 07 293
2008 08 263
2008 09 271
2008 10 285
2008 11 269
2008 12 260
2009 01 239
2009 02 287
2009 03 308
2009 04 266
2009 05 266
2009 06 268
2009 07 283
2009 08 242
2009 09 268
2009 10 309
2009 11 303
2009 12 253
2010 01 251
2010 02 264
2010 03 305
2010 04 283
2010 05 270
2010 06 248
2010 07 188
2010 08 207
2010 09 245
2010 10 221
2010 11 216
2010 12 169
2011 01 179
2011 02 229
2011 03 221
2011 04 224
2011 05 216
2011 06 212
2011 07 173
2011 08 165
2011 09 178
2011 10 175
2011 11 170
2011 12 132
2012 01 141
2012 02 206
2012 03 196
2012 04 196
2012 05 174
2012 06 156
2012 07 158
2012 08 151
2012 09 156
2012 10 173
2012 11 162
2012 12 145
2013 01 136
2013 02 127
2013 03 143
2013 04 161
2013 05 154
2013 06 134
2013 07 60


==> images/cmssw-git-authors-per-month.dat <==
#YY MM UNIQUE_AUTHORS
2013 06 5
2013 07 47
2013 08 61
2013 09 73
2013 10 84
2013 11 116
2013 12 103
2014 01 96
2014 02 127
2014 03 145
2014 04 143
2014 05 130
2014 06 118
2014 07 137
2014 08 108
2014 09 133
2014 10 150
2014 11 167
2014 12 101
2015 01 133
2015 02 142
2015 03 149
2015 04 113
2015 05 145
2015 06 145
2015 07 120
2015 08 121
2015 09 108
#2015 10 14

